Semantic Similarity To Improve Question Understanding in a Virtual Patient

In medicine, a communicating virtual patient or doctor allows students to train in medical diagnosis and develop skills to conduct a medical consultation. In this paper, we describe a conversational virtual standardized patient system to allow medical students to simulate a diagnosis strategy of an abdominal surgical emergency. We exploited the semantic properties captured by distributed word representations to search for similar questions in the virtual patient dialogue system. We created two dialogue systems that were evaluated on datasets collected during tests with students. The first system based on hand-crafted rules obtains $92.29\%$ as $F1$-score on the studied clinical case while the second system that combines rules and semantic similarity achieves $94.88\%$. It represents an error reduction of $9.70\%$ as compared to the rules-only-based system.

==> data/training_categories.txt <==
x label Submodel1CNN Submodel1FastText Submodel2CNN Submodel2FastText Submodel3CNN Submodel3FastText Submodel4CNN Submodel4FastText Submodel5CNN Submodel5FastText
1 {Consultation subject} 99 97 98 98 99 99 99 99 97 98
2 Personal 99 97 98 99 97 97 99 97 98 98
3 {Medical history} 97 97 97 97 97 97 97 97 97 97
4 Symptoms 97 97 97 97 97 97 97 97 97 97
5 Lifestyle 99 99 100 99 99 99 99 99 99 99
6 Treatment 99 99 99 98 99 99 99 98 99 99
7 Unknow 99 99 98 98 99 99 99 99 99 99


==> data/validation_categories.txt <==
x label Submodel1CNN Submodel1FastText Submodel2CNN Submodel2FastText Submodel3CNN Submodel3FastText Submodel4CNN Submodel4FastText Submodel5CNN Submodel5FastText
1 {Consultation subject} 99 97 98 98 99 99 99 99 96 97
2 Personal 99 99 97 99 97 99 99 99 98 99
3 {Medical history} 97 99 97 99 97 99 97 99 97 99
4 Symptoms 97 98 97 98 97 98 97 98 97 98
5 Lifestyle 99 99 99 99 99 99 99 99 99 99
6 Treatment 99 98 99 98 99 98 98 98 98 98
7 Unknow 99 99 99 99 99 99 99 99 99 99


==> questions_understanding.txt <==
x label CRR IRR NRR
1 Rules 87.81 2.49 9.7
2 Rules+CNN 93.18 5.68 1.13
3 Rules+FastText 94.31 4.82 0.85
4 Rules+CNN+FastText 94.88 5.11 0

